Infrared free-electron laser irradiation of carbon dioxide ice

Interstellar ice grains are believed to play a key role in the formation of many of the simple and complex organic species detected in space. However, many fundamental questions on the physicochemical processes linked to the formation and survival of species in ice grains remain unanswered. Field work at large-scale facilities such as free-electron lasers (FELs) can aid the investigation of the composition and morphology of ice grains by providing novel tools to the laboratory astrophysics community. We combined the high tunability, wide infrared spectral range and intensity of the FEL beam line FELIX-2 at the HFML-FELIX Laboratory in the Netherlands with the characteristics of the ultrahigh vacuum LISA end station to perform wavelength-dependent mid-IR irradiation experiments of space-relevant pure carbon dioxide (CO2) ice at 20 K. We used the intense monochromatic radiation of FELIX to inject vibrational energy at selected frequencies into the CO2 ice to study ice restructuring effects in situ by Fourier Transform Reflection-Absorption Infrared (FT-RAIR) spectroscopy. This work improves our understanding of how vibrational energy introduced by external triggers such as photons, electrons, cosmic rays, and thermal heating coming from a nascent protostar or field stars is dissipated in an interstellar icy dust grain in space. Moreover, it adds to the current literature debate concerning the amorphous and polycrystalline structure of CO2 ice observed upon deposition at low temperatures, showing that, under our experimental conditions, CO2 ice presents amorphous characteristics when deposited at 20 K and is unambiguously crystalline if deposited at 75 K.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


